A Policy-based Versioning SSD with Intel SGX

Privileged malware neutralizes software-based versioning systems and destroys data. To counter this threat, a versioning solid-state drive (SSD) that performs versioning inside the SSD has been studied. An SSD is a suitable candidate for data versioning because it can preserve previous versions without additional copying, and provide high security with a very small trusted computing base (TCB). However, the versioning SSDs studied so far commonly use a full disk versioning method that preserves all file versions in a batch. This paper demonstrates that SSDs, which provide full disk versioning, can be exposed to data tampering attacks when the retention time of data is less than the malware's dwell time. To deal with this threat, we propose SGX-SSD, a policy-based per-file versioning SSD to keep a deeper history for only the important files of users. However, since the SSD isn't aware of a file semantic, and the versioning policy information should be securely received from the untrusted host computer, implementing the per-file versioning in SSD is a huge challenge. To solve this problem, SGX-SSD utilizes the Intel SGX and has a secure host interface to securely receive policy information (configuration values) from the user. Also, to solve the file semantic unawareness problem of the SSD, a piggyback module is designed to give a file hint at the host layer, and an algorithm for selective versioning based on the policy is implemented in the SSD. To prove our system, we prototyped SGX-SSD the Jasmine OpenSSD platform in Linux environment. In the experimental evaluation, we proved that SGX-SSD provides strong security with little additional overhead for selective per-file versioning.

==> evaluation/dwelltime.csv <==
Dtime,Distrib,label,label2,label3,,,,,,,
0.05,22,~7,0~7,22%,,,,,,,
0.15,18,~30,8~30,18%,,,,,,,
0.25,11,~60,31~60,11%,,,,,,,
0.35,14,~150,61~150,14%,,,,,,,
0.45,9,~300,151~300,9%,,,,,,,
0.55,15,~1000,301~1000,15%,,,,,,,
0.65,8,1000~,1000~,8%,,,,,,,

